HST/NICMOS Observations of NGC 1333: The Ratio of Stars to Sub-Stellar Objects

We present an analysis of NICMOS photometry and low-resolution grism spectroscopy of low-mass stars and sub-stellar objects in the young star-forming region NGC 1333. Our goal is to constrain the ratio of low-mass stars to sub- stellar objects down to 20 Mjup in the cluster as well as constrain the cluster IMF down to 30 Mjup in combination with a previous survey of NGC 1333 by Wilking et al. Our survey covers 4 fields of 51.2" x 51.2", centered on brown dwarf candidates previously identified in Wilking et al. We extend previous work based on the use of a water vapor index for spectral typing to wavelengths accessible with NICMOS on the HST. Spectral types were derived for the 14 brightest objects in our fields, ranging from <M0 - M8, which at the age of the cluster (0.3 Myr) corresponds to a range in mass of >0.25 - 0.02 Msun. In addition to the spectra, we present an analysis of the color-magnitude diagram using pre-main sequence evolutionary models of D'Antona & Mazzitelli. Using an extinction-limited sample, we derive the ratio of low-mass stars to brown dwarfs. Comparisons of the observed ratio to that expected from the field IMF of Chabrier indicate that the two results are consistent. We combine our data with that of Wilking et al. to compute the ratio of intermediate-mass stars (0.1 - 1.0 Msun) to low-mass objects (0.03 - 0.1 Msun) in the cluster. We also report the discovery of a faint companion to the previously confirmed brown dwarf ASR 28, as well as a possible outflow surrounding ASR 16. If the faint companion is confirmed as a cluster member, it would have a mass of ~ 5 Mjup (mass ratio 0.15) at a projected distance of 350 AU, similar to 2MASS 1207-3923 B.

==> readme.txt <==
Dear Dr. Hanson,

Thank you for a speedy response to our re-submission.

Below we adress the referee's final comments on the manuscript. 
The comments are repeated below ("R") and our responses are labelled 
"A" for authors. We hope that after adressing the comments the paper 
is now acceptable for publication.
We look forward to your response.

Best wishes,
Julia Greissl

R: Unfortunately they did not respond positively to the request to add a figure
that shows their observed fields, nor did they answer the question what
fraction of the cluster has been covered by this survey by quoting the number,
not even in their answer letter. Taken together, this indeed has a taste.
If they take the last sentence of their answer letter serious, they should be
honest and put either the figure or the number.

A: We apologize for not adressing the cluster fraction in the first round of 
comments to the paper. Its omission was an oversight and certainly not 
deliberate. For the photometry included in the paper we consider 4 fields of 
51.2 x 51.2 arcseconds squared (2.91 arcminutes squared) in the southern 
half of the cluster. 
Compared to previous publications by Aspin et al. (1994) and Wilking 
et al. (2004), which studied areas covering both the north and the south 
regions in the cluster, our study covers only a small fraction of the cluster. 
Together both studies cover 160 arcminutes squared (81 and 79 respectively). 
Thus our study covers roughly 2% of the total cluster area.  
We have updated the text to include this number.

We remain hesitant to include a figure of our fields overplotted on a map 
given the length of the manuscript. Instead we refer the reader to figure 1 
in Wilking et al. (2004) which orients the coordinates given in this paper 
with respect to molecular line maps of the region.

R: There are a couple of typos that spell checkers usually don't find:
"because is includes", "with with", "the the".

A: We have manually checked the manuscript and the typos have been corrected.
